Mining Seasonal Temporal Patterns in Time Series

Very large time series are increasingly available from an ever wider range of IoT-enabled sensors, from which significant insights can be obtained through mining temporal patterns from them. A useful type of patterns found in many real-world applications exhibits periodic occurrences, and is thus called seasonal temporal pattern (STP). Compared to regular patterns, mining seasonal temporal patterns is more challenging since traditional measures such as support and confidence do not capture the seasonality characteristics. Further, the anti-monotonicity property does not hold for STPs, and thus, resulting in an exponential search space. This paper presents our Frequent Seasonal Temporal Pattern Mining from Time Series (FreqSTPfTS) solution providing: (1) The first solution for seasonal temporal pattern mining (STPM) from time series that can mine STP at different data granularities. (2) The STPM algorithm that uses efficient data structures and two pruning techniques to reduce the search space and speed up the mining process. (3) An approximate version of STPM that uses mutual information, a measure of data correlation, to prune unpromising time series from the search space. (4) An extensive experimental evaluation showing that STPM outperforms the baseline in runtime and memory consumption, and can scale to big datasets. The approximate STPM is up to an order of magnitude faster and less memory consuming than the baseline, while maintaining high accuracy.

==> data/data3att_rerange_smooth_noise_Using.csv <==
index,date,temp,humidity,TypeA,month,year
0,01/06/2015,2.709143599,0.732521816,0.001046185,Jun,
1,02/06/2015,2.685478286,0.793819535,0.000946549,,
2,03/06/2015,2.653305406,0.820770389,0.000856401,,
3,04/06/2015,2.670841421,0.8266218,0.000774839,,
4,05/06/2015,2.626983283,0.91079637,0.000701045,,
5,06/06/2015,2.646157574,0.794270351,0,,
6,07/06/2015,2.667088876,0.777448529,0,,
7,08/06/2015,2.637721363,0.823056101,0,,
8,09/06/2015,2.682264497,0.887773151,0,,
9,10/06/2015,2.626887685,0.899752967,0,,
10,11/06/2015,2.646428816,0.789101518,0,,
11,12/06/2015,2.672556783,0.867985626,0,,
12,13/06/2015,2.611935219,0.797747439,0,,
13,14/06/2015,2.609452672,0.880762265,0,,
14,15/06/2015,2.606467029,0.814975664,0,,
15,16/06/2015,2.648449665,0.853305547,0,,
16,17/06/2015,2.643046589,0.900708822,0,,
17,18/06/2015,2.666742142,0.826569455,0,,
18,19/06/2015,2.610968013,0.844438102,0.000129602,,
19,20/06/2015,2.677460756,0.851776657,0.00023941,,
20,21/06/2015,2.678538556,0.876967293,0.000210851,,
21,22/06/2015,2.617139417,0.809072471,0.000305764,,
22,23/06/2015,2.651169194,0.872232795,0.000270888,,
23,24/06/2015,2.609270035,0.820238226,0.000470215,,
24,25/06/2015,2.570238819,0.932434547,0.000418437,,
25,26/06/2015,2.611644364,0.883089852,0.000484319,,
26,27/06/2015,2.621855845,0.882480166,0.000871766,,
27,28/06/2015,2.567243821,0.84908077,0.000996591,,
28,29/06/2015,2.555375176,0.894954831,0.000999633,,
29,30/06/2015,2.566872639,0.913589134,0.001002331,,
30,01/07/2015,2.59021738,0.897946958,0.00089923,Jul,
31,02/07/2015,2.533256479,0.873065127,0.000807434,,
32,03/07/2015,2.514957901,0.909701398,0.000725569,,
33,04/07/2015,2.523051829,0.84540331,0.000755807,,
34,05/07/2015,2.546538844,0.82484026,0.000680064,,
35,06/07/2015,2.533654284,0.914243178,0.000612249,,
36,07/07/2015,2.577763948,0.880425173,0.000551468,,
37,08/07/2015,2.593836656,0.97700161,0.000496942,,
38,09/07/2015,2.518631924,0.915999489,0.000549028,,
39,10/07/2015,2.569811291,0.979284057,0.000495116,,
40,11/07/2015,2.490120151,0.927837482,0.000446642,,
41,12/07/2015,2.497048054,0.933734838,0.000403029,,
42,13/07/2015,2.509653162,0.981032463,0.00036377,,
43,14/07/2015,2.544966282,0.902156003,0.000328412,,
44,15/07/2015,2.488758395,0.946666518,0.000296553,,
45,16/07/2015,2.480998519,0.984415207,0.000267836,,
46,17/07/2015,2.56289934,0.966375429,0.00024194,,
47,18/07/2015,2.515955699,0.969586778,0.00041662,,
48,19/07/2015,2.529306507,1.028921881,0.000376451,,
49,20/07/2015,2.457207994,0.979009965,0.000537744,,
50,21/07/2015,2.532185255,0.990794924,0.000486012,,
51,22/07/2015,2.488802066,1.000532567,0.000439302,,
52,23/07/2015,2.467016055,1.035044949,0.000397118,,
53,24/07/2015,2.499281318,0.923375719,0.000359015,,
54,25/07/2015,2.538792579,0.955693499,0.000324592,,
55,26/07/2015,2.490120887,0.916894001,0.000391766,,
56,27/07/2015,2.456410577,0.998133225,0.000550688,,
57,28/07/2015,2.455230855,1.004433089,0.00049798,,
58,29/07/2015,2.507276638,0.992758083,0.000450339,,
59,30/07/2015,2.432607794,0.944833721,0.000407274,,
60,31/07/2015,2.434691945,1.078042397,0.000368343,,
61,01/08/2015,2.519962091,0.998969677,0.000333145,Aug,2015
62,02/08/2015,2.44913701,0.999562611,0.000301321,,
63,03/08/2015,2.444779341,1.011562366,0.00046844,,
64,04/08/2015,2.496984342,0.993661711,0.000423716,,
65,05/08/2015,2.498136298,1.035936867,0.000383272,,
66,06/08/2015,2.431212786,1.063314536,0.000346696,,
67,07/08/2015,2.453287802,1.013740409,0.000313617,,
68,08/08/2015,2.488922456,1.045484937,0.000283699,,
69,09/08/2015,2.495165668,1.030392169,0.00025664,,
70,10/08/2015,2.441114787,1.050136097,0.000232165,,
71,11/08/2015,2.435857405,1.014172045,0.000405626,,
72,12/08/2015,2.42044974,1.043848368,0.000366953,,
73,13/08/2015,2.515989407,1.044091114,0.00033197,,
74,14/08/2015,2.498762158,1.062194701,0.000300325,,
75,15/08/2015,2.439295943,1.013514627,0.000271699,,
76,16/08/2015,2.469012409,1.081481546,0.000441309,,
77,17/08/2015,2.410008488,1.079841153,0.000399251,,
78,18/08/2015,2.508801316,1.060321779,0.000654423,,
79,19/08/2015,2.444662019,1.063034553,0.000592062,,
80,20/08/2015,2.492507946,1.067847541,0.000535647,,
81,21/08/2015,2.488182885,1.017320907,0.00048461,,
82,22/08/2015,2.412160348,1.092513219,0.000438438,,
83,23/08/2015,2.445470878,1.05659237,0.000396667,,
84,24/08/2015,2.402200699,0.995888063,0.000358876,,
85,25/08/2015,2.423709196,1.038482597,0.000324687,,
86,26/08/2015,2.415310888,1.106105092,0.000391463,,
87,27/08/2015,2.392200922,1.033905557,0.000354172,,
88,28/08/2015,2.460052204,1.084033944,0.000320434,,
89,29/08/2015,2.382296877,1.089435839,0.00028991,,
90,30/08/2015,2.422591047,1.056061257,0.000262294,,
91,31/08/2015,2.408197802,1.09983009,0.00023731,,
92,01/09/2015,2.356584307,1.102323738,0.0003124,Sep,
93,02/09/2015,2.420086543,1.092443093,0.000282644,,
94,03/09/2015,2.354033664,1.082059798,0.000353414,,
95,04/09/2015,2.373589411,1.086947247,0.000319752,,
96,05/09/2015,2.365333392,1.020922965,0.000289296,,
97,06/09/2015,2.389614081,1.077944168,0.000359431,,
98,07/09/2015,2.383412054,1.004976523,0.000325196,,
99,08/09/2015,2.326470147,1.076623834,0.000294223,,
100,09/09/2015,2.413737302,1.01062,0.0002662,,
101,10/09/2015,2.375025604,1.012044186,0.000240846,,
102,11/09/2015,2.35136388,1.027922169,0.000217907,,
103,12/09/2015,2.392812236,1.046281961,0.000197153,,
104,13/09/2015,2.346590225,1.014935165,0.000178376,,
105,14/09/2015,2.319156317,1.10483314,0.000259071,,
106,15/09/2015,2.380782184,1.034773976,0.000234397,,
107,16/09/2015,2.32373485,1.049481553,0.000309756,,
108,17/09/2015,2.341559126,1.026854978,0.000280254,,
109,18/09/2015,2.346249069,1.072310322,0.000253563,,
110,19/09/2015,2.334526409,1.002628504,0.000229413,,
111,20/09/2015,2.324958788,1.026559479,0.000207564,,
112,21/09/2015,2.332458374,1.03602868,0.000187795,,
113,22/09/2015,2.279401593,0.971921111,0.00016991,,
114,23/09/2015,2.322506985,1.06249607,0.000153728,,
115,24/09/2015,2.355167348,1.009907159,0.000139087,,
116,25/09/2015,2.282611888,1.054739397,0.00012584,,
117,26/09/2015,2.336238105,1.015901373,0.000113855,,
118,27/09/2015,2.32546373,1.011992939,0.000103012,,
119,28/09/2015,2.255208588,1.043994182,9.32E-05,,
120,29/09/2015,2.339164416,0.988453177,0.000182006,,
121,30/09/2015,2.337264147,0.968439736,0.000164672,,
122,01/10/2015,2.241558366,0.93783514,0.000148989,Oct,
123,02/10/2015,2.302115484,0.996279183,0.000134799,,
124,03/10/2015,2.265124954,0.986406097,0.000121961,,
125,04/10/2015,2.24002142,1.005136136,0.000110346,,
126,05/10/2015,2.269285402,1.009343653,9.98E-05,,
127,06/10/2015,2.311470892,0.979256474,9.03E-05,,
128,07/10/2015,2.256473326,1.01673267,0.000374767,,
129,08/10/2015,2.258996811,0.99118161,0.000339075,,
130,09/10/2015,2.274361195,0.99948034,0.000502143,,
131,10/10/2015,2.268194063,0.997286448,0.000454319,,
132,11/10/2015,2.202094733,1.034642333,0.000508731,,
133,12/10/2015,2.2537332,1.021973432,0.00046028,,
134,13/10/2015,2.250422994,0.934681947,0.000416444,,
135,14/10/2015,2.228280566,0.970593527,0.000474463,,
136,15/10/2015,2.188759106,0.918859888,0.000429276,,
137,16/10/2015,2.179233269,0.998021857,0.000486073,,
138,17/10/2015,2.21193463,1.0173184,0.00043978,,
139,18/10/2015,2.202124989,0.998701674,0.000593257,,
140,19/10/2015,2.158095581,1.011614385,0.000536756,,
141,20/10/2015,2.193385659,1.046885408,0.000583316,,
142,21/10/2015,2.124056832,0.978142276,0.000625443,,
143,22/10/2015,2.177591101,1.037417339,0.000565877,,
144,23/10/2015,2.135404483,0.969180921,0.000511984,,
145,24/10/2015,2.156079301,0.988091405,0.000658584,,
146,25/10/2015,2.179404825,1.027031949,0.000595861,,
147,26/10/2015,2.131218101,0.997822343,0.000832153,,
148,27/10/2015,2.102303089,0.992200677,0.00085058,,
149,28/10/2015,2.145701733,0.998544457,0.000769573,,
150,29/10/2015,2.109008008,1.070446922,0.00079396,,
151,30/10/2015,2.174752622,1.030058126,0.000913705,,
152,31/10/2015,2.14390389,0.946101387,0.000924366,,
153,01/11/2015,2.198245816,1.030103263,0.001031691,Nov,
154,02/11/2015,2.183518512,1.110349765,0.001031115,,
155,03/11/2015,2.172367969,1.119704873,0.000932913,,
156,04/11/2015,2.16280172,1.044323588,0.000941745,,
157,05/11/2015,2.150193251,1.080326307,0.001047415,,
158,06/11/2015,2.07293523,1.0718836,0.001045341,,
159,07/11/2015,2.134764292,1.058919489,0.001238825,,
160,08/11/2015,2.074059953,1.080594634,0.001120842,,
161,09/11/2015,2.083352965,1.091408795,0.001209455,,
162,10/11/2015,2.111653163,1.089817613,0.001191949,,
163,11/11/2015,2.108993344,1.159107762,0.00137147,,
164,12/11/2015,2.103973164,1.137748799,0.001631575,,
165,13/11/2015,2.070158445,1.21998181,0.001866907,,
166,14/11/2015,2.0779643,1.199475922,0.001884467,,
167,15/11/2015,2.074289115,1.147904465,0.001900354,,
168,16/11/2015,2.109588275,1.104600894,0.001914728,,
169,17/11/2015,2.061857431,1.137619206,0.002025413,,
170,18/11/2015,2.086326033,1.188850738,0.002418597,,
171,19/11/2015,2.049302321,1.217917261,0.002285935,,
172,20/11/2015,2.112196886,1.214469322,0.002263587,,
173,21/11/2015,2.073431561,1.30241353,0.002341047,,
174,22/11/2015,2.063331603,1.167999851,0.002313451,,
175,23/11/2015,2.110146293,1.266235794,0.002093122,,
176,24/11/2015,2.034343218,1.252595525,0.001893777,,
177,25/11/2015,2.058740005,1.268499012,0.001811098,,
178,26/11/2015,2.047080569,1.215692866,0.001833972,,
179,27/11/2015,2.010257962,1.319074704,0.001756988,,
180,28/11/2015,1.999196596,1.303031848,0.001882696,,
181,29/11/2015,2.082084578,1.262934518,0.002289473,,
182,30/11/2015,2.030719311,1.304077865,0.002266788,,
183,01/12/2015,2.011795451,1.340523656,0.002246263,Dec,
184,02/12/2015,2.042639145,1.306809728,0.002130014,,
185,03/12/2015,2.054911269,1.345343128,0.002024835,,
186,04/12/2015,1.974732014,1.397794181,0.001831994,,
187,05/12/2015,1.987432613,1.341303181,0.002145919,,
188,06/12/2015,2.030908892,1.363112101,0.002234586,,
189,07/12/2015,2.007507542,1.43183792,0.002119448,,
190,08/12/2015,2.027235462,1.402780801,0.002112956,,
191,09/12/2015,2.026507757,1.383284406,0.002302443,,
192,10/12/2015,1.983766339,1.353227042,0.002180843,,
193,11/12/2015,1.97138359,1.386975253,0.002168503,,
194,12/12/2015,1.953830818,1.400607087,0.00293878,,
195,13/12/2015,1.983960241,1.361630273,0.003538017,,
196,14/12/2015,1.961966596,1.420268989,0.003396423,,
197,15/12/2015,1.984942932,1.391559237,0.015306893,,
198,16/12/2015,1.987135615,1.468034409,0.016486457,,
199,17/12/2015,1.997675598,1.427430683,0.017456,,
200,18/12/2015,2.011216368,1.454060223,0.016574965,,
201,19/12/2015,1.941790123,1.444348894,0.016363918,,
202,20/12/2015,1.919547769,1.431955438,0.015977611,,
203,21/12/2015,1.938467477,1.473694761,0.015530415,,
204,22/12/2015,1.984094094,1.446645023,0.015321169,,
205,23/12/2015,2.019150011,1.419738368,0.017378494,,
206,24/12/2015,1.929683528,1.434259647,0.018946842,,
207,25/12/2015,1.997777627,1.489869794,0.019095983,,
208,26/12/2015,2.002671313,1.497721499,0.020305401,,
209,27/12/2015,2.006567368,1.541127549,0.022767158,,
210,28/12/2015,1.983785505,1.543975458,0.02391998,,
211,29/12/2015,1.937492352,1.471289426,0.02437693,,
212,30/12/2015,1.997972535,1.552159828,0.02430196,,
213,31/12/2015,2.050568606,1.528150779,0.004101945,,
214,01/01/2016,1.984043358,1.457557303,0.053124327,Jan,
215,02/01/2016,2.027051475,1.454032445,0.084979812,,
216,03/01/2016,2.056314737,1.479617863,0.086850984,,
217,04/01/2016,2.027479302,1.445344326,0.036298401,,
218,05/01/2016,2.070938488,1.486850814,0.088490838,,
219,06/01/2016,2.079763509,1.465985925,0.080053563,,
220,07/01/2016,2.065512744,1.506307586,0.025223999,,
221,08/01/2016,2.036832704,1.450033904,0.088818765,,
222,09/01/2016,2.038228952,1.460179103,0.065090167,,
223,10/01/2016,2.022406728,1.443105714,0.061656715,,
224,11/01/2016,1.973624827,1.467829039,0.13334866,,
225,12/01/2016,1.96639351,1.436367647,0.126410104,,
226,13/01/2016,2.060464318,1.477187224,0.173275882,,
227,14/01/2016,2.02147301,1.436052085,0.157078046,,
228,15/01/2016,2.039848458,1.396897826,0.225999704,,
229,16/01/2016,1.966637366,1.436848388,0.236141185,,
230,17/01/2016,1.971700381,1.488476777,0.178736514,,
231,18/01/2016,1.980982879,1.437280128,0.249380496,,
232,19/01/2016,1.995828285,1.425485758,0.218625893,,
233,20/01/2016,2.069139285,1.500155487,0.265972695,,
234,21/01/2016,2.105463397,1.450634504,0.316633699,,
235,22/01/2016,2.075989203,1.471234392,0.291408433,,
236,23/01/2016,2.121591778,1.369740107,0.399187743,,
237,24/01/2016,2.038035228,1.333637477,0.357221538,,
238,25/01/2016,2.066441615,1.397791755,0.366099977,,
239,26/01/2016,2.018483891,1.372046692,0.332676596,,
240,27/01/2016,2.050497203,1.381070148,0.378259976,,
241,28/01/2016,2.027135257,1.393166265,0.407538854,,
242,29/01/2016,2.07738005,1.390092804,0.451221109,,
243,30/01/2016,2.046705984,1.383623926,0.363381174,,
244,31/01/2016,2.013618672,1.341962535,0.399862371,,
245,01/02/2016,2.037497227,1.330718048,0.369260064,Feb,
246,02/02/2016,2.107465561,1.363650028,0.364072883,,
247,03/02/2016,2.09691529,1.443555287,0.375444303,,
248,04/02/2016,2.116480024,1.325721449,0.370609983,,
249,05/02/2016,2.061898995,1.346440651,0.40584546,,
250,06/02/2016,2.117775783,1.313747132,0.323169021,,
251,07/02/2016,2.056757959,1.323693151,0.358214671,,
252,08/02/2016,2.060043566,1.301835669,0.335367501,,
253,09/02/2016,2.118662971,1.323305915,0.340186751,,
254,10/02/2016,2.085605837,1.240512748,0.357237063,,
255,11/02/2016,2.052588777,1.304625172,0.34116481,,
256,12/02/2016,2.112349782,1.328383639,0.26468888,,
257,13/02/2016,2.153476843,1.248760942,0.236081834,,
258,14/02/2016,2.075151949,1.310539797,0.31304349,,
259,15/02/2016,2.144511418,1.272716305,0.284856109,,
260,16/02/2016,2.14765598,1.283123925,0.258701658,,
261,17/02/2016,2.089732845,1.301435393,0.204411597,,
262,18/02/2016,2.151584439,1.258312785,0.191503678,,
263,19/02/2016,2.121900511,1.281249217,0.257174152,,
264,20/02/2016,2.193290541,1.301523351,0.225718718,,
265,21/02/2016,2.128594099,1.257701273,0.236540486,,
266,22/02/2016,2.203770233,1.27267526,0.16590663,,
267,23/02/2016,2.206620837,1.193489355,0.153996126,,
268,24/02/2016,2.162960173,1.288221276,0.213691374,,
269,25/02/2016,2.203732965,1.243911248,0.16831087,,
270,26/02/2016,2.232139754,1.21704774,0.140274512,,
271,27/02/2016,2.157542323,1.183570884,0.136594942,,
272,28/02/2016,2.223086921,1.230391896,0.163623585,,
273,29/02/2016,2.196861944,1.16368744,0.158508719,,
274,01/03/2016,2.168016134,1.200948385,0.090939151,Mar,
275,02/03/2016,2.204306425,1.187472155,0.096847801,,
276,03/03/2016,2.213190301,1.192764742,0.132201986,,
277,04/03/2016,2.206052433,1.227345068,0.052926004,,
278,05/03/2016,2.229925642,1.239265299,0.037241936,,
279,06/03/2016,2.213457959,1.205186881,0.065473682,,
280,07/03/2016,2.218293811,1.222036885,0.109425498,,
281,08/03/2016,2.249133312,1.187114005,0.058894566,,
282,09/03/2016,2.258066778,1.223490602,0.039794737,,
283,10/03/2016,2.234153497,1.151696847,0.095250151,,
284,11/03/2016,2.268765981,1.193329805,0.093788484,,
285,12/03/2016,2.268695819,1.201049606,0.023122716,,
286,13/03/2016,2.291779017,1.233345289,0.093562435,,
287,14/03/2016,2.236217791,1.194491148,0.07097548,,
288,15/03/2016,2.248701043,1.159155541,0.021982289,,
289,16/03/2016,2.234746645,1.176419279,0.092165272,,
290,17/03/2016,2.299338772,1.206160176,0.040379465,,
291,18/03/2016,2.290572881,1.204664812,0.034856435,,
292,19/03/2016,2.350226434,1.248604755,-0.009761481,,
293,20/03/2016,2.274981838,1.184898916,-0.010702231,,
294,21/03/2016,2.356996585,1.18877176,-0.008443808,,
295,22/03/2016,2.379288037,1.186271259,0.002939398,,
296,23/03/2016,2.364061388,1.196119389,0.041722316,,
297,24/03/2016,2.320228487,1.200400567,0.067379311,,
298,25/03/2016,2.379148492,1.253766398,0.024973249,,
299,26/03/2016,2.366423398,1.213515965,0.023278605,,
300,27/03/2016,2.358217267,1.198822486,0.021354635,,
301,28/03/2016,2.411870111,1.225345507,0.020395341,,
302,29/03/2016,2.403635481,1.190392741,0.018648288,,
303,30/03/2016,2.404109426,1.127602949,0.018142102,,
304,31/03/2016,2.382118274,1.139476126,0.017098043,,
305,01/04/2016,2.352920949,1.166515711,0.015762699,Apr,
306,02/04/2016,2.327111747,1.202649846,0.01504293,,
307,03/04/2016,2.419381917,1.154684188,0.014391711,,
308,04/04/2016,2.408950825,1.150973987,0.013118752,,
309,05/04/2016,2.361089768,1.094381495,0.012162387,,
310,06/04/2016,2.35029198,1.139490074,0.011980865,,
311,07/04/2016,2.419553384,1.093621152,0.011425911,,
312,08/04/2016,2.43762251,1.120299329,0.01063077,,
313,09/04/2016,2.381253015,1.10327524,0.010302076,,
314,10/04/2016,2.445803203,1.041479609,0.009809326,,
315,11/04/2016,2.472524418,1.107387872,0.008875105,,
316,12/04/2016,2.434623089,1.08659907,0.008029857,,
317,13/04/2016,2.381229663,1.100843498,0.007655829,,
318,14/04/2016,2.397874173,1.065330022,0.020395341,,
319,15/04/2016,2.392472671,1.114287006,0.018648288,,
320,16/04/2016,2.411310696,0.991930378,0.018142102,,
321,17/04/2016,2.439898757,1.075976223,0.017098043,,
322,18/04/2016,2.418072843,1.007286662,0.015762699,,
323,19/04/2016,2.397733398,1.089110746,0.01504293,,
324,20/04/2016,2.41621896,1.04397701,0.014391711,,
325,21/04/2016,2.420908388,0.985429688,0.013118752,,
326,22/04/2016,2.452929908,1.039376866,0.012162387,,
327,23/04/2016,2.411821752,1.066432045,0.011980865,,
328,24/04/2016,2.424211803,1.011835307,0.011425911,,
329,25/04/2016,2.449408041,1.043878748,0.01063077,,
330,26/04/2016,2.386813231,1.057190068,0.010302076,,
331,27/04/2016,2.397307948,0.911473601,0.009809326,,
332,28/04/2016,2.46205724,1.082595035,0.008875105,,
333,29/04/2016,2.468972724,0.905532912,0.008029857,,
334,30/04/2016,2.490466199,0.985307636,0.007655829,,
335,01/05/2016,2.478310905,0.965030523,0.007219743,May,
336,02/05/2016,2.397920101,1.018345643,0.006629828,,
337,03/05/2016,2.438394652,0.96865296,0.006193776,,
338,04/05/2016,2.451215962,0.980275656,0.005603893,,
339,05/05/2016,2.446658056,0.914044351,0.005265549,,
340,06/05/2016,2.510053888,0.941804624,0.004764068,,
341,07/05/2016,2.44061245,0.958334886,0.004408027,,
342,08/05/2016,2.467409463,0.95483497,0.004183575,,
343,09/05/2016,2.487372796,0.938882763,0.00417586,,
344,10/05/2016,2.528806009,0.955145307,0.004071199,,
345,11/05/2016,2.478475006,0.979506462,0.003878826,,
346,12/05/2016,2.47523759,0.936822588,0.003704774,,
347,13/05/2016,2.553730922,0.939826533,0.003351939,,
348,14/05/2016,2.54173657,0.941584475,0.003130387,,
349,15/05/2016,2.495593148,0.889108263,0.002832255,,
350,16/05/2016,2.482150819,0.887238879,0.002660196,,
351,17/05/2016,2.482380803,0.991594947,0.002406844,,
352,18/05/2016,2.552962526,0.91625263,0.002177621,,
353,19/05/2016,2.581396241,0.838707121,0.001970228,,
354,20/05/2016,2.536632829,0.921138537,0.001782588,,
355,21/05/2016,2.56867173,0.86364242,0.001612817,,
356,22/05/2016,2.563016101,0.910936511,0.001459216,,
357,23/05/2016,2.571551439,0.984760038,0.001320243,,
358,24/05/2016,2.533079415,0.868135783,0.001194505,,
359,25/05/2016,2.521782682,0.912024459,0.001080743,,
360,26/05/2016,2.571194343,0.920798211,0.000977815,,
361,27/05/2016,2.523782993,0.981188287,0.00098237,,
362,28/05/2016,2.6076605,0.88917068,0.000986491,,
363,29/05/2016,2.513712956,0.903003167,0.00099022,,
364,30/05/2016,2.586610255,0.879202,0.000895913,,
365,31/05/2016,2.588110347,0.877723994,0.000908268,,
366,01/06/2016,2.53307168,0.877685268,0.000919446,Jun,
367,02/06/2016,2.607375644,0.869703923,0.00083188,,
368,03/06/2016,2.620675148,0.866506289,0.001045694,,
369,04/06/2016,2.55826033,0.880450569,0.000946104,,
370,05/06/2016,2.529157095,0.86048408,0.000953679,,
371,06/06/2016,2.539785079,0.855143419,0.000862852,,
372,07/06/2016,2.517151096,0.859932001,0.000780676,,
373,08/06/2016,2.524929901,0.792675758,0.000706326,,
374,09/06/2016,2.515133754,0.821362115,0.000639057,,
375,10/06/2016,2.532084261,0.851579772,0.000675874,,
376,11/06/2016,2.525253116,0.830190102,0.000709185,,
377,12/06/2016,2.529777675,0.854089339,0.000641644,,
378,13/06/2016,2.540431355,0.914491088,0.000580535,,
379,14/06/2016,2.577670136,0.873691091,0.000622926,,
380,15/06/2016,2.579393635,0.858323793,0.0005636,,
381,16/06/2016,2.547020553,0.84344619,0.000509924,,
382,17/06/2016,2.537827696,0.877640537,0.000461359,,
383,18/06/2016,2.593169018,0.885136266,0.00041742,,
384,19/06/2016,2.638280467,0.845373967,0.000377666,,
385,20/06/2016,2.60590484,0.831466698,0.000341698,,
386,21/06/2016,2.605111586,0.813987983,0.000309155,,
387,22/06/2016,2.651125173,0.877869958,0.000279712,,
388,23/06/2016,2.607527298,0.841800055,0.000253073,,
389,24/06/2016,2.588657317,0.81536511,0.00022897,,
390,25/06/2016,2.603049285,0.767839964,0.000207164,,
391,26/06/2016,2.608967019,0.821008465,0.000187434,,
392,27/06/2016,2.667675301,0.806740262,0.000169583,,
393,28/06/2016,2.59340682,0.84633431,0.000153432,,
394,29/06/2016,2.593180662,0.83653733,0.00013882,,
395,30/06/2016,2.667400425,0.859878073,0.000125599,,
396,01/07/2016,2.627539106,0.827640557,0.000113637,Jul,
397,02/07/2016,2.601763897,0.860172277,0.000102814,,
398,03/07/2016,2.597580568,0.856848406,9.30E-05,,
399,04/07/2016,2.61093155,0.822488582,8.42E-05,,
400,05/07/2016,2.623375441,0.874876084,7.61E-05,,
401,06/07/2016,2.623050715,0.878238928,0.000166576,,
402,07/07/2016,2.603359869,0.847420767,0.000150711,,
403,08/07/2016,2.630953466,0.889918305,0.000136358,,
404,09/07/2016,2.629241051,0.861662675,0.000123371,,
405,10/07/2016,2.641414085,0.829309028,0.000111622,,
406,11/07/2016,2.588562474,0.907333556,0.000100991,,
407,12/07/2016,2.595936639,0.973698443,0.000189053,,
408,13/07/2016,2.653967942,0.922744283,0.000171048,,
409,14/07/2016,2.609528421,0.917770007,0.000154758,,
410,15/07/2016,2.629423849,0.973001245,0.000140019,,
411,16/07/2016,2.640690218,0.931643212,0.000224364,,
412,17/07/2016,2.615433306,0.927147827,0.000202996,,
413,18/07/2016,2.565411196,0.98037172,0.000183663,,
414,19/07/2016,2.653167487,0.961376363,0.000263851,,
415,20/07/2016,2.596506115,0.910196215,0.000238723,,
416,21/07/2016,2.660775113,0.987371217,0.000313667,,
417,22/07/2016,2.623266032,0.983389507,0.000283794,,
418,23/07/2016,2.582272481,1.016377963,0.000256766,,
419,24/07/2016,2.581512773,1.020887025,0.000232312,,
420,25/07/2016,2.619809905,1.037023053,0.000210187,,
421,26/07/2016,2.661376832,1.007070059,0.000190169,,
422,27/07/2016,2.665253241,0.998575755,0.000269738,,
423,28/07/2016,2.630620243,0.978557298,0.000244049,,
424,29/07/2016,2.635973951,0.981412871,0.000220806,,
425,30/07/2016,2.55752738,1.004718755,0.000199777,,
426,31/07/2016,2.581370531,1.002310938,0.000180751,,
427,01/08/2016,2.58553713,0.978596095,0.000163536,Aug,2016
428,02/08/2016,2.592830141,0.984047986,0.000147961,,
429,03/08/2016,2.57767059,1.001219913,0.00032923,,
430,04/08/2016,2.626391094,0.998045807,0.000297875,,
431,05/08/2016,2.523985184,1.008400282,0.000269506,,
432,06/08/2016,2.577334395,1.003935736,0.000243838,,
433,07/08/2016,2.551354706,0.961452576,0.000220616,,
434,08/08/2016,2.49877094,1.014097571,0.000199605,,
435,09/08/2016,2.481009581,0.980715531,0.000180595,,
436,10/08/2016,2.479404854,0.987279783,0.000163395,,
437,11/08/2016,2.504066978,1.021768313,0.000147834,,
438,12/08/2016,2.545364476,1.006580947,0.000133754,,
439,13/08/2016,2.488700625,1.057083809,0.000121016,,
440,14/08/2016,2.506896175,0.964546768,0.000109491,,
441,15/08/2016,2.491456486,1.018761349,0.000196743,,
442,16/08/2016,2.493955891,1.009405801,0.000178006,,
443,17/08/2016,2.478673692,1.013971411,0.000356413,,
444,18/08/2016,2.533335546,1.038370412,0.000322469,,
445,19/08/2016,2.541949894,1.001667463,0.000389438,,
446,20/08/2016,2.564059161,1.06730602,0.000450028,,
447,21/08/2016,2.57322568,1.044565755,0.000407169,,
448,22/08/2016,2.532525757,0.97865938,0.000368391,,
449,23/08/2016,2.50398111,1.006871137,0.000528666,,
450,24/08/2016,2.483238653,0.971040665,0.000478317,,
451,25/08/2016,2.522397827,0.979037377,0.000432763,,
452,26/08/2016,2.54230621,0.914050546,0.000391547,,
453,27/08/2016,2.522636317,0.994981437,0.000451937,,
454,28/08/2016,2.435539181,0.988701336,0.000408896,,
455,29/08/2016,2.475234238,1.012307056,0.000467633,,
456,30/08/2016,2.479523581,0.959793644,0.000423097,,
457,31/08/2016,2.456756973,1.043303201,0.000382802,,
458,01/09/2016,2.469934385,0.989859623,0.000444025,Sep,
459,02/09/2016,2.368036416,0.970911631,0.000401737,,
460,03/09/2016,2.460525183,0.966111395,0.000363476,,
461,04/09/2016,2.450463667,0.959463321,0.000426539,,
462,05/09/2016,2.455493826,0.983609387,0.000385916,,
463,06/09/2016,2.377665789,0.955980465,0.000739883,,
464,07/09/2016,2.428409202,1.026098299,0.001060138,,
465,08/09/2016,2.373544904,0.967909579,0.001642933,,
466,09/09/2016,2.377266612,1.039944675,0.001486464,,
467,10/09/2016,2.371032419,0.919515994,0.001442576,,
468,11/09/2016,2.423649014,0.960591934,0.001500548,,
469,12/09/2016,2.370264338,0.962839658,0.001357638,,
470,13/09/2016,2.350679125,0.933726548,0.0014237,,
471,14/09/2016,2.394354765,0.889938407,0.00158115,,
472,15/09/2016,2.288473957,0.92687002,0.002016644,,
473,16/09/2016,2.380782184,0.923054505,0.002117623,,
474,17/09/2016,2.32373485,0.923615193,0.002208985,,
475,18/09/2016,2.341559126,0.964784813,0.002389326,,
476,19/09/2016,2.346249069,0.946413699,0.002552492,,
477,20/09/2016,2.334526409,0.885677066,0.002602437,,
478,21/09/2016,2.324958788,0.893490129,0.002940667,,
479,22/09/2016,2.332458374,0.904592383,0.003051324,,
480,23/09/2016,2.279401593,0.878976095,0.002956082,,
481,24/09/2016,2.322506985,0.898458775,0.00296759,,
482,25/09/2016,2.355167348,0.90789176,0.002782643,,
483,26/09/2016,2.282611888,0.947429946,0.00290835,,
484,27/09/2016,2.336238105,0.917490517,0.002631364,,
485,28/09/2016,2.32546373,0.991307782,0.002673798,,
486,29/09/2016,2.255208588,0.903965263,0.002516831,,
487,30/09/2016,2.339164416,0.865150206,0.002374813,,
488,01/10/2016,2.337264147,0.88661726,0.002930081,Oct,
489,02/10/2016,2.241558366,0.933841766,0.002944066,,
490,03/10/2016,2.302115484,0.9348206,0.002956719,,
491,04/10/2016,2.265124954,0.884504896,0.003065847,,
492,05/10/2016,2.24002142,0.858149055,0.002969222,,
493,06/10/2016,2.269285402,0.85743059,0.002784119,,
494,07/10/2016,2.311470892,0.91792233,0.002714325,,
495,08/10/2016,2.256473326,0.879882336,0.002651178,,
496,09/10/2016,2.258996811,0.917023465,0.002496365,,
497,10/10/2016,2.274361195,0.866633163,0.002453976,,
498,11/10/2016,2.268194063,0.90270201,0.002317944,,
499,12/10/2016,2.202094733,0.885146234,0.002487908,,
500,13/10/2016,2.2537332,0.925601457,0.002544005,,
501,14/10/2016,2.250422994,0.963293407,0.002399399,,
502,15/10/2016,2.228280566,0.8829876,0.002463925,,
503,16/10/2016,2.188759106,0.976733667,0.002522306,,
504,17/10/2016,2.141084128,0.915237201,0.002672806,,
505,18/10/2016,2.168999726,0.943769342,0.002613614,,
506,19/10/2016,2.176159967,0.926332822,0.002560058,,
507,20/10/2016,2.128369026,0.955962432,0.002804644,,
508,21/10/2016,2.19088321,0.953595695,0.002537535,,
509,22/10/2016,2.119607699,0.93894011,0.002784265,,
510,23/10/2016,2.150990803,0.953533589,0.002812137,,
511,24/10/2016,2.151769673,0.968617961,0.003130395,,
512,25/10/2016,2.141471134,0.871572721,0.003418343,,
513,26/10/2016,2.188759106,0.976782049,0.003874227,,
514,27/10/2016,2.141084128,0.939691198,0.003700614,,
515,28/10/2016,2.168999726,0.979334344,0.004031935,,
516,29/10/2016,2.176159967,0.96913542,0.004429382,,
517,30/10/2016,2.19088321,1.0084225,0.004398256,,
518,31/10/2016,2.119607699,1.005059801,0.004370095,,
519,01/11/2016,2.150990803,1.030172762,0.004246936,Nov,
520,02/11/2016,2.086662843,1.007717948,0.005014627,,
521,03/11/2016,2.074653276,1.061748646,0.005025444,,
522,04/11/2016,2.093877272,1.10536588,0.004839871,,
523,05/11/2016,2.098581028,1.073359893,0.005258051,,
524,06/11/2016,2.129720004,1.065050041,0.005441045,,
525,07/11/2016,2.072783095,1.036797094,0.005899651,,
526,08/11/2016,2.075033125,1.119636712,0.00582618,,
527,09/11/2016,2.1422746,1.034731709,0.006736508,,
528,10/11/2016,2.114065198,1.089034963,0.006778696,,
529,11/11/2016,2.13084067,1.109598385,0.006523826,,
530,12/11/2016,2.098581028,1.036757897,0.007367711,,
531,13/11/2016,2.129720004,1.12400297,0.007642825,,
532,14/11/2016,2.041385827,1.125039726,0.007794058,,
533,15/11/2016,2.086919731,1.129434982,0.008126248,,
534,16/11/2016,2.034944532,1.15561691,0.00803608,,
535,17/11/2016,2.03694586,1.161259193,0.00834522,,
536,18/11/2016,2.090854762,1.172430861,0.008331878,,
537,19/11/2016,2.07411043,1.207824272,0.010175729,,
538,20/11/2016,2.024318377,1.233602893,0.010769493,,
539,21/11/2016,2.049193042,1.200711893,0.010818308,,
540,22/11/2016,2.055458839,1.183569715,0.011155515,,
541,23/11/2016,2.090854762,1.219913357,0.011851326,,
542,24/11/2016,2.07411043,1.233412618,0.01199247,,
543,25/11/2016,2.017430244,1.209768044,0.012217851,,
544,26/11/2016,2.090854762,1.232216488,0.013105528,,
545,27/11/2016,2.030347772,1.241277089,0.013615625,,
546,28/11/2016,2.029357466,1.230954769,0.013002659,,
547,29/11/2016,2.063748372,1.227688194,0.013620232,,
548,30/11/2016,2.051291919,1.298309522,0.01476507,,
549,01/12/2016,2.041385827,1.234152361,0.015117115,Dec,
550,02/12/2016,2.086919731,1.252481002,0.015630991,,
551,03/12/2016,2.034944532,1.26716561,0.017854169,,
552,04/12/2016,2.03694586,1.270344795,0.020060976,,
553,05/12/2016,2.090854762,1.304939173,0.02078777,,
554,06/12/2016,2.07411043,1.272323123,0.021933745,,
555,07/12/2016,2.024318377,1.220520109,0.024728822,,
556,08/12/2016,2.049193042,1.289531709,0.000417598,,
557,09/12/2016,2.055458839,1.325470998,0.021983139,,
558,10/12/2016,1.993055578,1.302761536,0.00489262,,
559,11/12/2016,1.980706976,1.309087375,0.018154158,,
560,12/12/2016,2.017430244,1.348633733,0.089147662,,
561,13/12/2016,1.99760642,1.291024391,0.081284615,,
562,14/12/2016,2.030347772,1.35478467,0.052800249,,
563,15/12/2016,2.029357466,1.409949861,0.067980861,,
564,16/12/2016,2.063748372,1.286549126,0.009854841,,
565,17/12/2016,2.051291919,1.325121114,0.056007581,,
566,18/12/2016,1.994346812,1.36565943,0.091790091,,
567,19/12/2016,1.9559579,1.364900607,0.085538647,,
568,20/12/2016,2.032607209,1.346345703,0.106846942,,
569,21/12/2016,1.944608145,1.36552813,0.094376118,,
570,22/12/2016,1.992474166,1.389866249,0.103698283,,
571,23/12/2016,2.027023794,1.458241454,0.083444978,,
572,24/12/2016,1.949041331,1.458193627,0.092409543,,
573,25/12/2016,1.959006892,1.476598967,0.110577734,,
574,26/12/2016,1.94751421,1.45542048,0.145577156,,
575,27/12/2016,1.941833836,1.483953764,0.103555194,,
576,28/12/2016,1.966007706,1.450540906,0.150923785,,
577,29/12/2016,1.913314093,1.44868091,0.129700438,,
578,30/12/2016,1.96745936,1.47901104,0.173222661,,
579,31/12/2016,1.994346812,1.462044765,0.189750812,,
580,01/01/2017,1.9559579,1.465209011,0.164090441,Jan,
581,02/01/2017,1.994346812,1.513138111,0.181778808,,
582,03/01/2017,1.9559579,1.474471485,0.201828733,,
583,04/01/2017,1.949041331,1.503820125,0.211018138,,
584,05/01/2017,1.959006892,1.464291889,0.140479016,,
585,06/01/2017,1.94751421,1.4916223,0.194818997,,
586,07/01/2017,1.941833836,1.468780858,0.156411525,,
587,08/01/2017,1.949041331,1.496276632,0.138279194,,
588,09/01/2017,1.959006892,1.445376543,0.210185906,,
589,10/01/2017,2.030347772,1.44047741,0.19380424,,
590,11/01/2017,2.029357466,1.494534012,0.194933576,,
591,12/01/2017,2.063748372,1.483813088,0.187804616,,
592,13/01/2017,2.029228306,1.450916456,0.19384104,,
593,14/01/2017,2.028213203,1.533236748,0.20299975,,
594,15/01/2017,2.095955544,1.448479271,0.28984266,,
595,16/01/2017,2.029228306,1.556387702,0.234716068,,
596,17/01/2017,2.028213203,1.475056854,0.294009118,,
597,18/01/2017,2.095955544,1.463729589,0.219938743,,
598,19/01/2017,2.14721971,1.459413073,0.303277447,,
599,20/01/2017,2.11092296,1.502954067,0.296144927,,
600,21/01/2017,2.148647758,1.515652643,0.267685145,,
601,22/01/2017,2.093700926,1.483769036,0.252963134,,
602,23/01/2017,2.07665498,1.509679937,0.260926728,,
603,24/01/2017,2.121184274,1.464782771,0.352035884,,
604,25/01/2017,2.171736971,1.510252697,0.353679301,,
605,26/01/2017,2.152665175,1.4741918,0.387126236,,
606,27/01/2017,2.112896343,1.459026459,0.407049864,,
607,28/01/2017,2.133040492,1.460064966,0.368604405,,
608,29/01/2017,2.114544526,1.425842091,0.445212261,,
609,30/01/2017,2.11060877,1.474171104,0.475642725,,
610,31/01/2017,2.158523003,1.446281671,0.445687677,,
611,01/02/2017,2.107574406,1.347574086,0.510040192,Feb,
612,02/02/2017,2.106668945,1.434984809,0.520245529,,
613,03/02/2017,2.174882493,1.413978679,0.524322247,,
614,04/02/2017,2.192223948,1.401308966,0.524309134,,
615,05/02/2017,2.190693477,1.443560961,0.488861146,,
616,06/02/2017,2.172310695,1.383771894,0.536938384,,
617,07/02/2017,2.198464736,1.372607265,0.517014986,,
618,08/02/2017,2.156113953,1.396759885,0.524172979,,
619,09/02/2017,2.139869278,1.312090747,0.469250599,,
620,10/02/2017,2.147365895,1.380099892,0.472906603,,
621,11/02/2017,2.150503853,1.36492022,0.513016066,,
622,12/02/2017,2.147064543,1.365581884,0.474679479,,
623,13/02/2017,2.214686535,1.353194038,0.460727257,,
624,14/02/2017,2.117612149,1.334838131,0.486400548,,
625,15/02/2017,2.161123105,1.324535822,0.42639926,,
626,16/02/2017,2.205565932,1.272331249,0.446767911,,
627,17/02/2017,2.180201049,1.327233563,0.423983144,,
628,18/02/2017,2.21036213,1.309824968,0.461195228,,
629,19/02/2017,2.142214696,1.298461155,0.366282151,,
630,20/02/2017,2.210484285,1.331653875,0.414588579,,
631,21/02/2017,2.193138947,1.292920182,0.353556316,,
632,22/02/2017,2.260149111,1.266930044,0.339260982,,
633,23/02/2017,2.234387228,1.284309767,0.354382237,,
634,24/02/2017,2.213645622,1.300842835,0.328801881,,
635,25/02/2017,2.277349978,1.283961207,0.347120176,,
636,26/02/2017,2.217277131,1.269795451,0.312464027,,
637,27/02/2017,2.251034626,1.247402583,0.266219261,,
638,28/02/2017,2.311247896,1.228105436,0.296409054,,
639,01/03/2017,2.325633154,1.274176013,0.294425214,Mar,
640,02/03/2017,2.311524235,1.239488398,0.257801469,,
641,03/03/2017,2.301252284,1.2510176,0.261903207,,
642,04/03/2017,2.314435501,1.244069025,0.209240502,,
643,05/03/2017,2.335245063,1.290893869,0.253323335,,
644,06/03/2017,2.307186601,1.238202699,0.184757904,,
645,07/03/2017,2.374717148,1.253374483,0.186076063,,
646,08/03/2017,2.290968417,1.228827652,0.199042106,,
647,09/03/2017,2.386943568,1.23877838,0.181090962,,
648,10/03/2017,2.344987299,1.251176615,0.183845198,,
649,11/03/2017,2.304623137,1.23832749,0.136590603,,
650,12/03/2017,2.367447317,1.315918629,0.13192451,,
651,13/03/2017,2.307470646,1.243610846,0.17053952,,
652,14/03/2017,2.361827411,1.238689377,0.191237053,,
653,15/03/2017,2.349608005,1.222614737,0.105001889,,
654,16/03/2017,2.321648812,1.177274205,0.154698863,,
655,17/03/2017,2.328137241,1.218544374,0.121110248,,
656,18/03/2017,2.40095427,1.180843696,0.129029185,,
657,19/03/2017,2.427652322,1.285686155,0.067791191,,
658,20/03/2017,2.372523996,1.197671762,0.124757553,,
659,21/03/2017,2.420511994,1.224313792,0.113986282,,
660,22/03/2017,2.413408838,1.172938824,0.101598822,,
661,23/03/2017,2.370252076,1.19249951,0.062451684,,
662,24/03/2017,2.403054928,1.189041548,0.077329963,,
663,25/03/2017,2.401476093,1.182158203,0.114355797,,
664,26/03/2017,2.445385791,1.160220625,0.109170565,,
665,27/03/2017,2.447517557,1.268160918,0.11583113,,
666,28/03/2017,2.452087774,1.178319197,0.028264293,,
667,29/03/2017,2.42881757,1.132611779,0.069921341,,
668,30/03/2017,2.418382312,1.176969744,0.0731085,,
669,31/03/2017,2.430699593,1.172583735,0.09436152,,
670,01/04/2017,2.404511166,1.229822229,0.072456801,Apr,
671,02/04/2017,2.38553531,1.174385445,0.025959322,,
672,03/04/2017,2.340365151,1.132889596,0.037575008,,
673,04/04/2017,2.417646657,1.173986194,0.067599276,,
674,05/04/2017,2.356443552,1.186494272,0.038943893,,
675,06/04/2017,2.3999719,1.146950988,0.054978289,,
676,07/04/2017,2.381580879,1.22369521,0.004505192,,
677,08/04/2017,2.409792323,1.188994906,0.045796991,,
678,09/04/2017,2.443742407,1.179047269,0.012108774,,
679,10/04/2017,2.374142313,1.188027395,0.08637366,,
680,11/04/2017,2.415994981,1.204382114,0.086426063,,
681,12/04/2017,2.435365214,1.165665021,-0.004165397,,
682,13/04/2017,2.385500392,1.175199956,0.049401704,,
683,14/04/2017,2.404058954,1.141068009,0.04024619,,
684,15/04/2017,2.435347496,1.145573606,0.032197779,,
685,16/04/2017,2.408447656,1.097405748,-0.012746699,,
686,17/04/2017,2.405275175,1.119048947,0.061405786,,
687,18/04/2017,2.440450553,1.075201427,-0.008282625,,
688,19/04/2017,2.485849374,1.106935586,0.05503594,,
689,20/04/2017,2.475042414,1.042891657,0.024349724,,
690,21/04/2017,2.414317741,1.087337469,0.023105184,,
691,22/04/2017,2.438882981,1.065300374,0.022467572,,
692,23/04/2017,2.398172662,1.112754195,0.020816203,,
693,24/04/2017,2.462336734,1.01404132,0.019810509,,
694,25/04/2017,2.420383498,1.083077714,0.019193635,,
695,26/04/2017,2.48678584,1.11380031,0.01785407,,
696,27/04/2017,2.450377679,1.076660639,0.016642083,,
697,28/04/2017,2.489550921,1.119492439,0.015057123,,
698,29/04/2017,2.449062839,1.065206918,0.014502232,,
699,30/04/2017,2.419980131,1.075500668,0.014000188,,
700,01/05/2017,2.41403301,1.080110225,0.013448277,May,
701,02/05/2017,2.408070968,1.066677803,0.012558209,,
702,03/05/2017,2.411723649,1.060194702,0.01214363,,
703,04/05/2017,2.447242367,1.052465834,0.011084774,,
704,05/05/2017,2.400838769,1.004818782,0.010322122,,
705,06/05/2017,2.401347863,1.000368095,0.010022823,,
706,07/05/2017,2.402442273,1.060776396,0.009556669,,
707,08/05/2017,2.454343506,1.045045479,0.009232591,,
708,09/05/2017,2.483420457,1.072667847,0.008548657,,
709,10/05/2017,2.457637494,1.069889313,0.007929859,,
710,11/05/2017,2.496424394,1.12037148,0.007272314,,
711,12/05/2017,2.456655741,1.031370222,0.006677393,,
712,13/05/2017,2.519678724,1.02994945,0.006725212,,
713,14/05/2017,2.5262685,1.033963466,0.006182395,,
714,15/05/2017,2.514170937,1.0293611,0.005691276,,
715,16/05/2017,2.481181343,1.00161293,0.00534461,,
716,17/05/2017,2.468825483,1.033866341,0.004835599,,
717,18/05/2017,2.463537317,1.028408972,0.004472746,,
718,19/05/2017,2.563336945,1.047667246,0.00414445,,
719,20/05/2017,2.524347285,1.003346726,0.003749741,,
720,21/05/2017,2.571072187,0.923790091,0.003587983,,
721,22/05/2017,2.579197857,0.818646555,0.00334395,,
722,23/05/2017,2.56732326,0.870738427,0.003123159,,
723,24/05/2017,2.590074427,0.869427128,0.003021075,,
724,25/05/2017,2.542621961,0.886327422,0.002831034,,
725,26/05/2017,2.588331328,0.872472318,0.002659092,,
726,27/05/2017,2.563249656,0.878264358,0.002601205,,
727,28/05/2017,2.593318249,0.855374162,0.002353471,,
728,29/05/2017,2.545965693,0.863248011,0.002129331,,
729,30/05/2017,2.639310102,0.953892221,0.002024218,,
730,31/05/2017,2.603147844,0.860459032,0.001831435,,
731,01/06/2017,2.611994999,0.876038388,0.001754693,Jun,
732,02/06/2017,2.595810222,0.895605825,0.001685259,,
733,03/06/2017,2.640089088,0.929424248,0.001524759,,
734,04/06/2017,2.636845287,0.873314164,0.001477224,,
735,05/06/2017,2.59812006,0.855209896,0.001531896,,
736,06/06/2017,2.617957159,0.913633946,0.001483681,,
737,07/06/2017,2.604969735,0.804228468,0.001440058,,
738,08/06/2017,2.668908636,0.796586872,0.00130291,,
739,09/06/2017,2.668824389,0.877977942,0.001178823,,
740,10/06/2017,2.641206168,0.883811098,0.001164234,,
741,11/06/2017,2.625490326,0.872818257,0.001053355,,
742,12/06/2017,2.624024104,0.875457711,0.001050715,,
743,13/06/2017,2.609204897,0.913882103,0.000950647,,
744,14/06/2017,2.602616984,0.89846649,0.00095779,,
745,15/06/2017,2.638753122,0.888598543,0.000866572,,
746,16/06/2017,2.652616067,0.928269209,0.000881721,,
747,17/06/2017,2.638111896,0.891169477,0.000797748,,
748,18/06/2017,2.63902893,0.805910401,0.000721772,,
749,19/06/2017,2.564145501,0.854082259,0.000653031,,
750,20/06/2017,2.569104236,0.858856153,0.000786198,,
751,21/06/2017,2.598958629,0.889150968,0.000711322,,
752,22/06/2017,2.600544617,0.842886915,0.000741257,,
753,23/06/2017,2.655054113,0.810672022,0.000866022,,
754,24/06/2017,2.633947662,0.830904935,0.000783543,,
755,25/06/2017,2.647090995,0.839124059,0.00090428,,
756,26/06/2017,2.657734642,0.833448615,0.000818158,,
757,27/06/2017,2.588966979,0.80816944,0.000740239,,
758,28/06/2017,2.652855229,0.833444524,0.00066974,,
759,29/06/2017,2.632821681,0.835044539,0.000605955,,
760,30/06/2017,2.55490805,0.815524393,0.000548245,,
761,01/07/2017,2.548269754,0.809925958,0.000496031,Jul,
762,02/07/2017,2.609631165,0.80392315,0.00044879,,
763,03/07/2017,2.571188899,0.775937594,0.000406048,,
764,04/07/2017,2.534609798,0.772498456,0.000367377,,
765,05/07/2017,2.62834068,0.854896025,0.000332389,,
766,06/07/2017,2.588700973,0.81709067,0.000300733,,
767,07/07/2017,2.542688595,0.793447012,0.000272091,,
768,08/07/2017,2.622734522,0.809773476,0.000441538,,
769,09/07/2017,2.601531724,0.743693519,0.000594847,,
770,10/07/2017,2.606880567,0.852434716,0.000538195,,
771,11/07/2017,2.624237152,0.74734777,0.000584618,,
772,12/07/2017,2.661346026,0.777121894,0.000724301,,
773,13/07/2017,2.672171809,0.84268543,0.00085068,,
774,14/07/2017,2.633454958,0.774201033,0.000769663,,
775,15/07/2017,2.608190282,0.764917262,0.000696361,,
776,16/07/2017,2.600541767,0.748062408,0.000630041,,
777,17/07/2017,2.63069911,0.762619632,0.000667718,,
778,18/07/2017,2.60243784,0.779055545,0.000604125,,
779,19/07/2017,2.605196127,0.771260876,0.00054659,,
780,20/07/2017,2.546050474,0.735112527,0.000494533,,
781,21/07/2017,2.601277173,0.758707937,0.000447435,,
782,22/07/2017,2.530029974,0.754577886,0.000404822,,
783,23/07/2017,2.58382596,0.781372031,0.000366268,,
784,24/07/2017,2.50204542,0.755192667,0.000331385,,
785,25/07/2017,2.488474805,0.753066301,0.000299825,,
786,26/07/2017,2.540023215,0.726302817,0.00027127,,
787,27/07/2017,2.55659733,0.735154311,0.000440795,,
788,28/07/2017,2.559933658,0.752547035,0.000398814,,
789,29/07/2017,2.541781018,0.783620884,0.000849233,,
790,30/07/2017,2.565911559,0.755037852,0.000866033,,
791,31/07/2017,2.552541258,0.79654917,0.000881234,,
792,01/08/2017,2.557040957,0.75892921,0.000894987,Aug,2017
793,02/08/2017,2.561949621,0.741103052,0.00090743,,
794,03/08/2017,2.556934709,0.768949037,0.000918689,,
795,04/08/2017,2.585262208,0.721208252,0.000831194,,
796,05/08/2017,2.542181429,0.723267699,0.001240433,,
797,06/08/2017,2.575511726,0.776516511,0.001122297,,
798,07/08/2017,2.532594792,0.71179902,0.001015412,,
799,08/08/2017,2.523190997,0.757722704,0.001016386,,
800,09/08/2017,2.485523109,0.783547681,0.001477261,,
801,10/08/2017,2.499330529,0.827518615,0.002313371,,
802,11/08/2017,2.52201149,0.795406559,0.00228841,,
803,12/08/2017,2.542860946,0.799490308,0.002363507,,
804,13/08/2017,2.475677119,0.759843907,0.002138411,,
805,14/08/2017,2.509712361,0.715535046,0.002423153,,
806,15/08/2017,2.459843129,0.822887593,0.002192377,,
807,16/08/2017,2.444737622,0.794476404,0.001983579,,
808,17/08/2017,2.449595272,0.756710508,0.002087707,,
809,18/08/2017,2.514228152,0.845032463,0.002279598,,
810,19/08/2017,2.479310282,0.777079246,0.002062493,,
811,20/08/2017,2.465198158,0.820949719,0.001866065,,
812,21/08/2017,2.482837343,0.876819485,0.001688345,,
813,22/08/2017,2.397702682,0.773040419,0.00152755,,
814,23/08/2017,2.425962765,0.868644964,0.001577429,,
815,24/08/2017,2.425005449,0.837038837,0.001427198,,
816,25/08/2017,2.461548849,0.786841908,0.001388955,,
817,26/08/2017,2.483709625,0.838642513,0.001354353,,
818,27/08/2017,2.431233425,0.876105622,0.001323047,,
819,28/08/2017,2.476837447,0.79917805,0.001490083,,
820,29/08/2017,2.461126745,0.906720356,0.001641211,,
821,30/08/2017,2.403112754,0.936572435,0.001777945,,
822,31/08/2017,2.371267843,0.842908722,0.001706297,,
823,01/09/2017,2.332839983,0.924975985,0.001641473,Sep,
824,02/09/2017,2.413660319,0.896281559,0.001485142,,
825,03/09/2017,2.361104572,0.903261183,0.0013437,,
826,04/09/2017,2.34941918,0.925394835,0.001313409,,
827,05/09/2017,2.37740866,0.927731283,0.001676723,,
828,06/09/2017,2.295071414,0.899801579,0.002005435,,
829,07/09/2017,2.297768885,0.933217353,0.002595882,,
830,08/09/2017,2.336694649,1.013529195,0.003130096,,
831,09/09/2017,2.298639897,0.998126064,0.004492553,,
832,10/09/2017,2.324814159,0.951857134,0.004455412,,
833,11/09/2017,2.308705279,0.965971561,0.00715685,,
834,12/09/2017,2.343365458,0.953157061,0.007159006,,
835,13/09/2017,2.258421564,0.968438586,0.006867916,,
836,14/09/2017,2.31553976,0.961323004,0.00699527,,
837,15/09/2017,2.249963675,0.97964998,0.006915134,,
838,16/09/2017,2.287041784,0.99321852,0.007135671,,
839,17/09/2017,2.239043801,1.049451758,0.007432884,,
840,18/09/2017,2.29272445,0.865435961,0.007018031,,
841,19/09/2017,2.289070878,0.828591889,0.007912528,,
842,20/09/2017,2.240102318,0.895177161,0.007451994,,
843,21/09/2017,2.225617847,0.875924478,0.007426041,,
844,22/09/2017,2.294123683,0.957985906,0.00691416,,
845,23/09/2017,2.313714197,0.937485516,0.006353348,,
846,24/09/2017,2.291018086,0.885647198,0.006138988,,
847,25/09/2017,2.324626486,0.908383553,0.006726484,,
848,26/09/2017,2.230411348,0.893549167,0.006867307,,
849,27/09/2017,2.224807729,0.936186154,0.006701678,,
850,28/09/2017,2.302046485,0.909085724,0.006454143,,
851,29/09/2017,2.304178443,0.80243976,0.006327864,,
852,30/09/2017,2.235902605,0.924514744,0.006408971,,
853,01/10/2017,2.228704563,0.939768733,0.006970754,Oct,
854,02/10/2017,2.255566013,0.970624806,0.007576714,,
855,03/10/2017,2.193850595,0.887889815,0.007441202,,
856,04/10/2017,2.210792353,0.898027628,0.007220917,,
857,05/10/2017,2.206309181,0.89702182,0.007314651,,
858,06/10/2017,2.165363812,0.883736965,0.007399459,,
859,07/10/2017,2.18074085,0.896192844,0.006890109,,
860,08/10/2017,2.190126267,0.886598091,0.006624628,,
861,09/10/2017,2.165499048,0.845017479,0.006091391,,
862,10/10/2017,2.149492294,0.91895613,0.00639038,,
863,11/10/2017,2.150392077,0.89563932,0.006465533,,
864,12/10/2017,2.185639731,0.89207171,0.006435848,,
865,13/10/2017,2.131386237,0.870889693,0.006018271,,
866,14/10/2017,2.135265033,0.909994184,0.005542782,,
867,15/10/2017,2.183541504,0.844671851,0.005405618,,
868,16/10/2017,2.167625293,0.935248106,0.005867599,,
869,17/10/2017,2.179846468,0.9697208,0.00599254,,
870,18/10/2017,2.170084038,0.896490068,0.005714863,,
871,19/10/2017,2.134913904,0.913332269,0.005952031,,
872,20/10/2017,2.143229136,0.931444474,0.005971251,,
873,21/10/2017,2.145676014,0.867047927,0.006086321,,
874,22/10/2017,2.133169636,0.944839642,0.005604352,,
875,23/10/2017,2.058542963,1.031188559,0.005754365,,
876,24/10/2017,2.049530495,0.982682687,0.005792411,,
877,25/10/2017,2.047839357,0.962956652,0.005338432,,
878,26/10/2017,2.078378835,1.009112007,0.00483001,,
879,27/10/2017,2.050430793,1.050715379,0.004370009,,
880,28/10/2017,2.110283364,1.013464684,0.004051498,,
881,29/10/2017,2.064113904,1.069249613,0.003763321,,
882,30/10/2017,2.066665656,1.012075275,0.00399099,,
883,31/10/2017,2.083113521,0.992130693,0.003903936,,
884,01/11/2017,2.025502527,1.075291804,0.003825173,Nov,
885,02/11/2017,2.026786975,1.051788408,0.003656231,,
886,03/11/2017,2.023297073,1.036823075,0.003405699,,
887,04/11/2017,2.086552981,1.124901943,0.003472067,,
888,05/11/2017,2.054270408,1.127375961,0.003141394,,
889,06/11/2017,2.009017942,1.137544816,0.003330614,,
890,07/11/2017,1.993631405,1.187275801,0.003306453,,
891,08/11/2017,2.051915086,1.272807268,0.003382273,,
892,09/11/2017,2.055460697,1.193221269,0.004134633,,
893,10/11/2017,2.038203343,1.254317978,0.004326939,,
894,11/11/2017,2.064727825,1.208042181,0.00459861,,
895,12/11/2017,2.025760608,1.196961701,0.004258327,,
896,13/11/2017,2.047726515,1.268114357,0.004829573,,
897,14/11/2017,1.983031988,1.259348495,0.005541775,,
898,15/11/2017,2.036899397,1.285185437,0.005502388,,
899,16/11/2017,1.997390977,1.285336821,0.005466751,,
900,17/11/2017,2.054406096,1.251808588,0.006215949,,
901,18/11/2017,1.962252852,1.305570877,0.006112355,,
902,19/11/2017,1.993164339,1.324467057,0.005725586,,
903,20/11/2017,2.032324137,1.290444587,0.005961733,,
904,21/11/2017,1.995253488,1.326290775,0.006175389,,
905,22/11/2017,2.030946342,1.377053031,0.006271018,,
906,23/11/2017,2.011791013,1.345068865,0.006552899,,
907,24/11/2017,2.02082279,1.426055573,0.007491695,,
908,25/11/2017,1.966990039,1.318755167,0.008634122,,
909,26/11/2017,2.04592566,1.277560589,0.008690946,,
910,27/11/2017,1.98607469,1.441366739,0.013137962,,
911,28/11/2017,2.000401567,1.370531645,0.01501249,,
912,29/11/2017,1.934765191,1.341022748,0.016024732,,
913,30/11/2017,1.960795493,1.376814668,0.01752665,,
914,01/12/2017,2.020201996,1.404214783,0.016052805,Dec,
915,02/12/2017,2.020463454,1.353289262,0.014523967,,
916,03/12/2017,1.970653416,1.41190102,0.013140732,,
917,04/12/2017,2.024648512,1.41502252,0.011889234,,
918,05/12/2017,2.042831625,1.440011854,0.010756926,,
919,06/12/2017,1.963423757,1.346012168,0.009732457,,
920,07/12/2017,2.013100084,1.37347056,0.008805556,,
921,08/12/2017,1.949406367,1.423672074,0.007966932,,
922,09/12/2017,1.943291811,1.431798108,0.007208176,,
923,10/12/2017,1.955415098,1.457095582,0.006521683,,
924,11/12/2017,1.972177087,1.526367915,0.00590057,,
925,12/12/2017,1.896236163,1.441802568,0.005338611,,
926,13/12/2017,1.944220184,1.51368698,0.004830172,,
927,14/12/2017,1.961714443,1.480143396,0.004565516,,
928,15/12/2017,1.952176777,1.421084209,0.005719655,,
929,16/12/2017,1.936164614,1.460186805,0.00947285,,
930,17/12/2017,1.937621783,1.501219762,0.011989477,,
931,18/12/2017,1.950884623,1.488251931,0.013778025,,
932,19/12/2017,1.934744471,1.523498536,0.016177676,,
933,20/12/2017,1.915283606,1.520006941,0.018641829,,
934,21/12/2017,1.954568151,1.490863025,0.017843218,,
935,22/12/2017,1.923223756,1.563528456,0.018585866,,
936,23/12/2017,1.969613519,1.464487892,0.020527627,,
937,24/12/2017,1.912286422,1.485406076,0.021893738,,
938,25/12/2017,1.964047721,1.485666492,0.024301905,,
939,26/12/2017,1.904713517,1.422162728,0.027262091,,
940,27/12/2017,1.976183306,1.493630212,0.075725315,,
941,28/12/2017,1.931509932,1.480641393,0.045535909,,
942,29/12/2017,1.936950386,1.469509556,0.035963721,,
943,30/12/2017,1.964178254,1.527869935,0.067289147,,
944,31/12/2017,1.996657181,1.506482771,0.048190664,,
945,01/01/2018,1.971371629,1.476199166,0.01453432,Jan,
946,02/01/2018,2.005687168,1.468239132,0.064705952,,
947,03/01/2018,1.954458862,1.471687686,0.042437629,,
948,04/01/2018,2.007638061,1.424832844,0.117987942,,
949,05/01/2018,2.011734712,1.49745523,0.046139448,,
950,06/01/2018,1.979329934,1.411919072,0.13252115,,
951,07/01/2018,1.919361647,1.464805451,0.081808521,,
952,08/01/2018,2.000251123,1.466033642,0.088466337,,
953,09/01/2018,1.954087161,1.393834488,0.136518015,,
954,10/01/2018,1.919479322,1.384624497,0.110031827,,
955,11/01/2018,1.92363993,1.451504952,0.147180308,,
956,12/01/2018,1.925721291,1.519532741,0.159711204,,
957,13/01/2018,1.958881138,1.480081728,0.181019371,,
958,14/01/2018,1.942906977,1.43973909,0.102426681,,
959,15/01/2018,2.025444896,1.452207754,0.153082571,,
960,16/01/2018,2.037381066,1.47525355,0.17645486,,
961,17/01/2018,1.992162273,1.428041602,0.225707828,,
962,18/01/2018,2.035304286,1.463052586,0.161763228,,
963,19/01/2018,2.072821533,1.512570228,0.196464292,,
964,20/01/2018,2.097198424,1.419997748,0.227530051,,
965,21/01/2018,2.036581061,1.463474649,0.246254581,,
966,22/01/2018,2.037560215,1.448330866,0.234414264,,
967,23/01/2018,2.0597137,1.423953932,0.2487237,,
968,24/01/2018,2.061478478,1.421334243,0.325035855,,
969,25/01/2018,2.040103078,1.400602931,0.299798697,,
970,26/01/2018,2.048225193,1.337596531,0.322681976,,
971,27/01/2018,2.068269645,1.487622797,0.347860088,,
972,28/01/2018,2.119722346,1.412955342,0.418829186,,
973,29/01/2018,2.084661408,1.404789077,0.387175918,,
974,30/01/2018,2.07544277,1.369599421,0.424390596,,
975,31/01/2018,2.123380248,1.379001044,0.44983525,,
976,01/02/2018,2.12475961,1.295813023,0.44485142,Feb,
977,02/02/2018,2.149031585,1.362985518,0.388587815,,
978,03/02/2018,2.060768036,1.359406838,0.44626245,,
979,04/02/2018,2.127948981,1.379238931,0.390495228,,
980,05/02/2018,2.145129487,1.397411702,0.448246284,,
981,06/02/2018,2.068771778,1.289112136,0.411210527,,
982,07/02/2018,2.062622219,1.336489089,0.460580706,,
983,08/02/2018,2.114074041,1.279726353,0.438290591,,
984,09/02/2018,2.175809686,1.339204606,0.365351093,,
985,10/02/2018,2.177760984,1.324827469,0.341470157,,
986,11/02/2018,2.120706624,1.322427231,0.328513088,,
987,12/02/2018,2.141927511,1.315168414,0.342592119,,
988,13/02/2018,2.189977541,1.283433764,0.273910541,,
989,14/02/2018,2.138208511,1.349766187,0.253992244,,
990,15/02/2018,2.159942834,1.281879207,0.262223804,,
991,16/02/2018,2.163026185,1.292183487,0.291489099,,
992,17/02/2018,2.239640239,1.281649146,0.229148928,,
993,18/02/2018,2.193510169,1.277804051,0.271847282,,
994,19/02/2018,2.26825688,1.274814458,0.231433607,,
995,20/02/2018,2.286955251,1.287811875,0.17211062,,
996,21/02/2018,2.204179825,1.265980048,0.145901353,,
997,22/02/2018,2.244958928,1.214761939,0.163210739,,
998,23/02/2018,2.267620433,1.273756233,0.146441207,,
999,24/02/2018,2.267191635,1.21268012,0.160816573,,
1000,25/02/2018,2.256226664,1.235269635,0.152574038,,
1001,26/02/2018,2.216177782,1.218584635,0.086092147,,
1002,27/02/2018,2.233172031,1.243807767,0.144208577,,
1003,28/02/2018,2.263613447,1.170010417,0.102682449,,
1004,01/03/2018,2.268915367,1.203332481,0.13897401,Mar,
1005,02/03/2018,2.235821392,1.190325182,0.047358302,,
1006,03/03/2018,2.28444067,1.194975373,0.052411224,,
1007,04/03/2018,2.210823614,1.146693645,0.045032194,,
1008,05/03/2018,2.217789532,1.181522095,0.083808634,,
1009,06/03/2018,2.304586253,1.153814022,0.054142792,,
1010,07/03/2018,2.312022512,1.186059738,0.087158975,,
1011,08/03/2018,2.243205893,1.207376432,0.037716507,,
1012,09/03/2018,2.252199339,1.111078046,0.057449602,,
1013,10/03/2018,2.271307768,1.100038684,0.092214472,,
1014,11/03/2018,2.272265117,1.134271605,0.02076634,,
1015,12/03/2018,2.266953514,1.066628738,0.006133926,,
1016,13/03/2018,2.342670814,1.124880552,0.082007199,,
1017,14/03/2018,2.297155301,1.201968635,0.018653775,,
1018,15/03/2018,2.335752956,1.04028569,0.070272972,,
1019,16/03/2018,2.330906077,1.180346972,0.043090636,,
1020,17/03/2018,2.32906804,1.073837115,0.005558387,,
1021,18/03/2018,2.322499927,1.074721754,0.045813641,,
1022,19/03/2018,2.34920422,1.084358951,-0.010211135,,
1023,20/03/2018,2.359598704,1.091150735,-0.003383685,,
1024,21/03/2018,2.329110242,1.150856519,0.00058917,,
1025,22/03/2018,2.405731172,1.07363732,0.031758628,,
1026,23/03/2018,2.324619626,1.042876425,0.024526498,,
1027,24/03/2018,2.373102835,1.099728525,0.023167442,,
1028,25/03/2018,2.310842686,0.982257989,0.02164478,,
1029,26/03/2018,2.317465242,1.019176499,0.019778733,,
1030,27/03/2018,2.335934105,1.03983502,0.018774165,,
1031,28/03/2018,2.290920438,0.998773156,0.01796295,,
1032,29/03/2018,2.276664047,1.020358624,0.016447553,,
1033,30/03/2018,2.337470146,1.012068971,0.014978799,,
1034,31/03/2018,2.362427698,0.920312539,0.013942968,,
1035,01/04/2018,2.376548623,0.95995623,0.012810426,Apr,
1036,02/04/2018,2.408373659,0.983302041,0.011688066,,
1037,03/04/2018,2.383034046,1.030553148,0.010574916,,
1038,04/04/2018,2.343392101,0.919102578,0.010056182,,
1039,05/04/2018,2.403406289,0.963986672,0.00909845,,
1040,06/04/2018,2.391356073,1.000640138,0.008231931,,
1041,07/04/2018,2.423492306,0.974531123,0.007740978,,
1042,08/04/2018,2.384675368,1.003722722,0.007394463,,
1043,09/04/2018,2.424502532,0.976444801,0.006690228,,
1044,10/04/2018,2.441333011,0.911679882,0.006053063,,
1045,11/04/2018,2.393411879,0.870338462,0.005476581,,
1046,12/04/2018,2.447136948,0.928626192,0.004955002,,
1047,13/04/2018,2.448671869,0.927879943,0.004678457,,
1048,14/04/2018,2.425750024,0.913619932,0.01796295,,
1049,15/04/2018,2.387540669,0.913341002,0.016447553,,
1050,16/04/2018,2.40828793,0.896850059,0.014978799,,
1051,17/04/2018,2.426242218,0.895864291,0.013942968,,
1052,18/04/2018,2.385179803,0.833597095,0.012810426,,
1053,19/04/2018,2.482696189,0.916787832,0.011688066,,
1054,20/04/2018,2.408144506,0.905257287,0.010574916,,
1055,21/04/2018,2.405969187,0.832176474,0.010056182,,
1056,22/04/2018,2.436450823,0.915894588,0.00909845,,
1057,23/04/2018,2.409240902,0.827327315,0.008231931,,
1058,24/04/2018,2.459175351,0.888733599,0.007740978,,
1059,25/04/2018,2.504672414,0.890304014,0.007394463,,
1060,26/04/2018,2.476892877,0.910097339,0.006690228,,
1061,27/04/2018,2.438707065,0.829733904,0.006053063,,
1062,28/04/2018,2.461330971,0.868526997,0.005476581,,
1063,29/04/2018,2.423236424,0.890746934,0.004955002,,
1064,30/04/2018,2.484920521,0.794673893,0.004678457,,
1065,01/05/2018,2.471724189,0.866160323,0.00423289,May,
1066,02/05/2018,2.37376531,0.851228296,0.003927438,,
1067,03/05/2018,2.461749689,0.864800049,0.003651076,,
1068,04/05/2018,2.395835953,0.776731662,0.003401035,,
1069,05/05/2018,2.472166119,0.753368789,0.003370167,,
1070,06/05/2018,2.424192121,0.873980587,0.003342239,,
1071,07/05/2018,2.428916824,0.852791491,0.003316971,,
1072,08/05/2018,2.415132454,0.866554813,0.003098749,,
1073,09/05/2018,2.451811735,0.838209488,0.00290131,,
1074,10/05/2018,2.476253324,0.827825317,0.002624995,,
1075,11/05/2018,2.43474794,0.813428423,0.002374995,,
1076,12/05/2018,2.502272517,0.831587079,0.002246485,,
1077,13/05/2018,2.508349188,0.780096707,0.002520935,,
1078,14/05/2018,2.534743889,0.792471573,0.002769246,,
1079,15/05/2018,2.55286875,0.829944502,0.003286949,,
1080,16/05/2018,2.479527735,0.903499751,0.003755347,,
1081,17/05/2018,2.520684122,0.895579128,0.005058257,,
1082,18/05/2018,2.475650483,0.921264774,0.004967238,,
1083,19/05/2018,2.495765944,0.930473096,0.007619931,,
1084,20/05/2018,2.442962861,0.885993456,0.007577984,,
1085,21/05/2018,2.485428389,0.88509299,0.007246992,,
1086,22/05/2018,2.5134974,0.882888522,0.007338243,,
1087,23/05/2018,2.437611957,0.835426375,0.007225443,,
1088,24/05/2018,2.422711152,0.828845489,0.007416427,,
1089,25/05/2018,2.452138261,0.923225828,0.007686901,,
1090,26/05/2018,2.462473915,0.919289763,0.007247856,,
1091,27/05/2018,2.508502401,0.922461052,0.008120465,,
1092,28/05/2018,2.494007452,0.87839805,0.007640128,,
1093,29/05/2018,2.429223464,0.846292076,0.007596257,,
1094,30/05/2018,2.473880761,0.848011304,0.007068165,,
1095,31/05/2018,2.426614636,0.857242636,0.006492686,,
1096,01/06/2018,2.466440529,0.851079713,0.006265055,Jun,
1097,02/06/2018,2.434469176,0.826199863,0.006840545,,
1098,03/06/2018,2.509769573,0.821719693,0.006970505,,
1099,04/06/2018,2.507299003,0.837429504,0.006795048,,
1100,05/06/2018,2.492836006,0.844120231,0.0061479,,
1101,06/06/2018,2.416525108,0.857490911,0.005660066,,
1102,07/06/2018,2.449616564,0.832845607,0.005121012,,
1103,08/06/2018,2.520985861,0.839987943,0.004633297,,
1104,09/06/2018,2.456806484,0.815651032,0.004289711,,
1105,10/06/2018,2.556554831,0.817144363,0.007247856,,
1106,11/06/2018,2.522210087,0.778694669,0.008120465,,
1107,12/06/2018,2.606061677,0.766740576,0.007640128,,
1108,13/06/2018,2.585836954,0.825664738,0.007596257,,
1109,14/06/2018,2.527708076,0.845235439,0.007068165,,
1110,15/06/2018,2.538135984,0.684103109,0.006492686,,
1111,16/06/2018,2.57740009,0.698322723,0.006265055,,
1112,17/06/2018,2.615031498,0.782843034,0.006840545,,
1113,18/06/2018,2.625089953,0.685610438,0.006970505,,
1114,19/06/2018,2.615435554,0.725075854,0.006795048,,
1115,20/06/2018,2.555626687,0.701110286,0.0061479,,
1116,21/06/2018,2.582054214,0.749073378,0.005660066,,
1117,22/06/2018,2.576690126,0.787994305,0.005121012,,
1118,23/06/2018,2.58888738,0.668791126,0.004633297,,
1119,24/06/2018,2.582092161,0.711056245,0.004289711,,
1120,25/06/2018,2.604989163,0.699218436,0.0061479,,
1121,26/06/2018,2.575204639,0.661470697,0.005660066,,
1122,27/06/2018,2.619877345,0.706476278,0.005121012,,
1123,28/06/2018,2.550582935,0.650355787,0.004633297,,
1124,29/06/2018,2.583884845,0.759714905,0.004289711,,
